B-slack trees: Highly Space Efficient B-trees

B-slack trees, a subclass of B-trees that have substantially better worst-case space complexity, are introduced. They store $n$ keys in height $O(\log_b n)$, where $b$ is the maximum node degree. Updates can be performed in $O(\log_{\frac b 2} n)$ amortized time. A relaxed balance version, which is well suited for concurrent implementation, is also presented.

==> chap-bslack/rebalancing.txt <==
this is an attempt at code for finer grained epochs that each contain a single update or rebalancing step.
the problem is that the rebalancing steps perform llx on their node argument viol, which must be done in an epoch where viol was reachable from the entry point.
once you enter a quiescent state, you no longer know that this is true.
so, rebalancing steps are performed in the same non-quiescent interval as the updates that necessitated them.
of course, we'd rather not have huge epochs.
one approach is to simply remove the optimistic checks that require access to the fields of viol, and simply search for viol.
this introduces many extra searches, which can be expensive.
another approach is to perform the optimistic checks for all rebalancing steps that might be required after an update before entering a quiescent state, then to perform each rebalancing step in its own non-quiescent interval.
this is the approach taken here.
the big problem with this approach is that if one rebalancing step makes another unnecessary, then the optimistic checks, which are performed before all rebalancing steps necessitated by an update, will not catch this.
thus, we may still end up searching much more than is necessary.
for this reason, i'm going with the large epochs approach, but i wanted to archive this approach.

                // code for performing optimistic checks all together, and then rebalancing steps in their own non-quiescent intervals
                bool nFixWeight = !noWeightViolation(tid, n);
                K nSearchKey = n->searchKey;
                bool nFixDegreeOrSlack = !noDegreeOrSlackViolation(tid, n);
                K nSearchKey = n->searchKey;
                int nDegree = n->getABDegree();
                bool leftFixDegreeOrSlack = !noDegreeOrSlackViolation(tid, left);
                K leftSearchKey = left->searchKey;
                int leftDegree = left->getABDegree();
                bool rightFixDegreeOrSlack = !noDegreeOrSlackViolation(tid, right);
                K rightSearchKey = right->searchKey;
                int rightDegree = right->getABDegree();
                bool gpFixDegreeOrSlack = !noDegreeOrSlackViolation(tid, gp);
                K gpSearchKey = gp->searchKey;
                int gpDegree = gp->getABDegree();

                this->recordmgr->enterQuiescentState(tid);
                if (nFixWeight) fixWeightViolation(tid, n, nSearchKey);
                if (nFixDegreeOrSlack) fixDegreeOrSlackViolation(tid, n, nDegree, nSearchKey);                  // corresponds to node n using the terminology of the preceding comment
                if (leftFixDegreeOrSlack) fixDegreeOrSlackViolation(tid, left, leftDegree, leftSearchKey);      // corresponds to node n.p1 using the terminology of the preceding comment
                if (rightFixDegreeOrSlack) fixDegreeOrSlackViolation(tid, right, rightDegree, rightSearchKey);  // corresponds to node n.p2 using the terminology of the preceding comment
                if (gpFixDegreeOrSlack) fixDegreeOrSlackViolation(tid, gp, gpDegree, gpSearchKey);              // corresponds to node p using the terminology of the preceding comment

                
                
                
                
                
                
                
// optimistic check to see if there is no degree or slack violation at viol
template <int DEGREE, typename K, class Compare, class RecManager>
bool bslack<DEGREE,K,Compare,RecManager>::noDegreeOrSlackViolation(const int tid, bslack_Node<DEGREE,K>* viol) {
#ifdef REBALANCING_DEGREE_AND_SLACK_ONLY
    return true;
#else
    // if viol is a leaf, then no violation occurs at viol
    if (SEQUENTIAL_STAT_TRACKING) ++slackChecks;
    if (viol->isLeaf()) return true;
    assert(viol->weight);

    // do an optimistic check to see if viol was already removed from the tree
    if (llx(tid, viol, NULL) == FINALIZED) {
        // recall that nodes are constized precisely when
        // they are removed from the tree.
        // we hand off responsibility for any violations at viol to the
        // process that removed it.
        return true;
    }

    // optimistically check if there is no violation at viol before doing
    // a full search to try to locate viol and fix any violations at it
    if (viol->getABDegree() == 1) {
        // found a degree violation at viol
    } else {
#ifdef OPTIMIZATION_PRECHECK_DEGREE_VIOLATIONS
        // note: to determine whether there is a slack violation at viol,
        //       we must look at all of the children of viol.
        //       we use llx to get an atomic snapshot of the child pointers.
        //       if the llx returns FINALIZED, then viol was removed from
        //       the tree, so we hand off responsibility for any violations
        //       at viol to the process that removed it.
        //       if the llx returns FAILED, indicating that the llx was
        //       concurrent with an SCX that changed, or will change, viol,
        //       then we abort the optimistic violation check.
        if (SEQUENTIAL_STAT_TRACKING) ++slackCheckTotaling;
        bslack_Node<DEGREE,K>* ptrs[DEGREE];
        bslack_SCXRecord<DEGREE,K>* result = llx(tid, viol, ptrs);
        if (result == FINALIZED) {
            // viol was removed from the tree, so we hand off responsibility
            // for any violations at viol to the process that removed it.
            return true;
        } else if (result == FAILED) {
            // llx failed: go ahead and do the full search to find viol
        } else {
            // we have a snapshot of the child pointers
            // determine whether there is a slack violation at viol
            int slack = 0;
            int numLeaves = 0;
            int sz = viol->size;
            for (int i=0;i<sz;++i) {
                slack += b - ptrs[i]->getABDegree();
                if (ptrs[i]->isLeaf()) ++numLeaves;
            }
            if (numLeaves > 0 && numLeaves < viol->getABDegree()) {
                // some children are internal and some are leaves
                // consequently, there is a weight violation among the children.
                // thus, we can't fix any degree or slack violation until
                // the weight violation is fixed, and the rebalancing step
                // that fixes it will replace that node, at which point
                // that process will check for degree and slack violations.
                // so, we hand off responsibility for any degree or slack
                // violation at viol.
                // note: that other process might actually be the current
                // process, and the violation will be dealt with by a call
                // somewhere higher up in the call stack.
                return true;
            }
            if (slack >= b + (ALLOW_ONE_EXTRA_SLACK_PER_NODE ? viol->getABDegree() : 0)) {
                // found a slack violation at viol
            } else {
                // no slack violation or degree violation at viol
                return true;
            }
        }
#endif
    }
    return false;
#endif
}


// optimistic check to see if there is no weight violation at viol
template <int DEGREE, typename K, class Compare, class RecManager>
bool bslack<DEGREE,K,Compare,RecManager>::noWeightViolation(const int tid, bslack_Node<DEGREE,K>* viol, K k) {
    if (SEQUENTIAL_STAT_TRACKING) ++weightChecks;
    if (viol->weight) return true;

    // assert: viol is internal (because leaves always have weight = 1)
    // assert: viol is not root (because the root always has weight = 1)

    // do an optimistic check to see if viol was already removed from the tree
    if (llx(tid, viol, NULL) == FINALIZED) {
        // recall that nodes are finalized precisely when
        // they are removed from the tree
        // we hand off responsibility for any violations at viol to the
        // process that removed it.
        return true;
    }
    return false;
}
